Combining Photometry and Astrometry to Improve Orbit Retrieval of Directly Imaged Exoplanets

Future missions like Roman, HabEx, and LUVOIR will directly image exoplanets in reflected light. While current near infrared direct imaging searches are only sensitive to young, self-luminous planets whose brightness is independent of their orbital phase, reflected light imaging will reveal changes in planet brightness over the course of an orbit due to phase variations. One of the first objectives will be determining the planet's orbit via astrometry, the projected position of the planet with respect to its host star in the sky plane. We show that phase variations can significantly improve the accuracy and precision of orbital retrieval with two or three direct images. This would speed up the classification of exoplanets and improve the efficiency of subsequent spectroscopic characterization. We develop a forward model to generate synthetic observations of the two dimensional position of the planet with respect to its host star on the sky plane, and the planet/star flux ratio. Synthetic data are fitted with Keplerian orbits and Henyey-Greenstein phase variations to retrieve orbital and phase parameters. For astrometric uncertainties of 0.01 AU in projected separation and flux ratio uncertainties of 10^-12, using photometry in orbit retrieval improves the accuracy of semi-major axis by 47% for two epochs and 61% for three epochs if the phase curves have a known shape, but unknown amplitude. In the more realistic scenario where the shape and amplitude of the phase curve are a priori unknown, photometry still improves accuracy by 16% for two epochs and 50% for three.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
